Prospects for Distinguishing Dark Matter Models Using Annual Modulation

It has recently been demonstrated that, in the event of a putative signal in dark matter direct detection experiments, properly identifying the underlying dark matter-nuclei interaction promises to be a challenging task. Given the most optimistic expectations for the number counts of recoil events in the forthcoming Generation 2 experiments, differentiating between interactions that produce distinct features in the recoil energy spectra will only be possible if a strong signal is observed simultaneously on a variety of complementary targets. However, there is a wide range of viable theories that give rise to virtually identical energy spectra, and may only differ by the dependence of the recoil rate on the dark matter velocity. In this work, we investigate how degeneracy between such competing models may be broken by analyzing the time dependence of nuclear recoils, i.e. the annual modulation of the rate. For this purpose, we simulate dark matter events for a variety of interactions and experiments, and perform a Bayesian model-selection analysis on all simulated data sets, evaluating the chance of correctly identifying the input model for a given experimental setup. We find that including information on the annual modulation of the rate may significantly enhance the ability of a single target to distinguish dark matter models with nearly degenerate recoil spectra, but only with exposures beyond the expectations of Generation 2 experiments.

==> plots/latextable_Nexpected.txt <==
\begin{table*}[t]
\setlength{\extrarowheight}{3pt}
\setlength{\tabcolsep}{12pt}
\begin{center}
\begin{tabular}{c|m{3cm}m{3cm}m{3cm}}
Interaction [$\sigma_p$] /target& Xe& Ge& F\\
\hline\hline\\
SI& (106, 100, 99)& (10, 4, 4)& (5, 1, 2)\\
Millicharge& (105, 104, 104)& (853, 205, 191)& (341, 108, 104)\\
SD flavor-univ.& (106, 98, 96)& (11, 4, 4)& (2397, 715, 733)\\
Anapole& (110, 99, 98)& (12, 5, 6)& (39, 3, 3)\\
Mag. dip. heavy& (111, 90, 89)& (4, 5, 5)& (5, 1, 1)\\
Mag. dip. light& (108, 103, 103)& (36, 15, 15)& (90, 16, 16)\\
Elec. dip. heavy& (108, 92, 89)& (4, 4, 4)& (1, 0, 0)\\
Elec. dip. light& (106, 103, 102)& (63, 15, 14)& (41, 12, 12)\\
\end{tabular}
\end{center}
\caption{}
\label{}
\end{table*}

